The AGNIFS survey: distribution and excitation of the hot molecular and ionised gas in the inner kpc of nearby AGN hosts

We use the Gemini NIFS instrument to map the H$_2 2.1218\mu$m and Br$\gamma$ flux distributions in the inner 0.04-2 kpc of a sample of 36 nearby active galaxies ($0.001\lesssim z\lesssim0.056$) at spatial resolutions from 4 to 250 pc. We find extended emission in 34 galaxies. In $\sim$55% of them, the emission in both lines is most extended along the galaxy major axis, while in the other 45% the extent follows a distinct orientation. The emission of H$_2$ is less concentrated than that of Br$\gamma$, presenting a radius that contains half of the flux 60% greater, on average. The H$_2$ emission is driven by thermal processes - X-ray heating and shocks - at most locations for all galaxies, where $0.4<H_2/Br\gamma<6$. For regions where H$_2$/Br$\gamma>6$ (seen in 40% of the galaxies), shocks are the main H$_2$ excitation mechanism, while in regions with H$_2$/Br$\gamma<0.4$ (25% of the sample) the H$_2$ emission is produced by fluorescence. The only difference we found between type 1 and type 2 AGN was in the nuclear emission-line equivalent widths, that are smaller in type 1 than in type 2 due to a larger contribution to the continuum from the hot dusty torus in the former. The gas masses in the inner 125 pc radius are in the range $10^1-10^4$ M$_\odot$ for the hot H$_2$ and $10^3-10^6$ M$_\odot$ for the ionised gas and would be enough to power the AGN in our sample for $10^5-10^8$ yr at their current accretion rates.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
